On the Generalization and Adaptation Ability of Machine-Generated Text Detectors in Academic Writing

The rising popularity of large language models (LLMs) has raised concerns about machine-generated text (MGT), particularly in academic settings, where issues like plagiarism and misinformation are prevalent. As a result, developing a highly generalizable and adaptable MGT detection system has become an urgent priority. Given that LLMs are most commonly misused in academic writing, this work investigates the generalization and adaptation capabilities of MGT detectors in three key aspects specific to academic writing: First, we construct MGT-Acedemic, a large-scale dataset comprising over 336M tokens and 749K samples. MGT-Acedemic focuses on academic writing, featuring human-written texts (HWTs) and MGTs across STEM, Humanities, and Social Sciences, paired with an extensible code framework for efficient benchmarking. Second, we benchmark the performance of various detectors for binary classification and attribution tasks in both in-domain and cross-domain settings. This benchmark reveals the often-overlooked challenges of attribution tasks. Third, we introduce a novel attribution task where models have to adapt to new classes over time without (or with very limited) access to prior training data in both few-shot and many-shot scenarios. We implement eight different adapting techniques to improve the performance and highlight the inherent complexity of the task. Our findings provide insights into the generalization and adaptation ability of MGT detectors across diverse scenarios and lay the foundation for building robust, adaptive detection systems. The code framework is available at https://github.com/Y-L-LIU/MGTBench-2.0.

==> fig/results_summary_r_42all.csv <==
category,lwf_reg,lr_factor,cache_size,f1
Humanities_42all,gpt-4omini,0,4,0,0.8664915711475581
Humanities_42all,gpt-4omini,0,4,0,0.23083409657289097
Humanities_42all,gpt-4omini,0.2,4,0,0.8664915711475581
Humanities_42all,gpt-4omini,0.2,4,0,0.22801483677012654
Humanities_42all,gpt-4omini,0,4,100,0.8664915711475581
Humanities_42all,gpt-4omini,0,4,100,0.47640848963237026
Humanities_42all,gpt-4omini,0.2,4,100,0.8664915711475581
Humanities_42all,gpt-4omini,0.2,4,100,0.4836458415924343
Social_sciences_42all,gpt-4omini,0,4,0,0.862607626965477
Social_sciences_42all,gpt-4omini,0,4,0,0.4176332843032259
Social_sciences_42all,gpt-4omini,0.2,4,0,0.862607626965477
Social_sciences_42all,gpt-4omini,0.2,4,0,0.41865075576520555
Social_sciences_42all,gpt-4omini,0,4,100,0.862607626965477
Social_sciences_42all,gpt-4omini,0,4,100,0.48913786158444067
Social_sciences_42all,gpt-4omini,0.2,4,100,0.862607626965477
Social_sciences_42all,gpt-4omini,0.2,4,100,0.48908487235108344
STEM_42all,gpt-4omini,0,4,0,0.909934181847926
STEM_42all,gpt-4omini,0,4,0,0.3800559574937976
STEM_42all,gpt-4omini,0.2,4,0,0.9149757552924728
STEM_42all,gpt-4omini,0.2,4,0,0.06597861702882017
STEM_42all,gpt-4omini,0,4,100,0.9149757552924728
STEM_42all,gpt-4omini,0,4,100,0.5936084902198481
STEM_42all,gpt-4omini,0.2,4,100,0.9149757552924728
STEM_42all,gpt-4omini,0.2,4,100,0.5984768391334431

